Diffuse interstellar bands in the near-infrared: Expanding the reddening range

We have investigated the behaviour of three strong near-infrared diffuse interstellar bands (DIBs) at {\lambda}13177 {\AA}, {\lambda}14680 {\AA}, and {\lambda}15272 {\AA}, on a larger sample of sightlines and over a wider range of extinctions than previously studied, utilizing spectra from three observatories. We applied two telluric correction techniques to reduce atmospheric contamination and have used Gaussian fits to characterise the DIB profiles and measure equivalent widths. We confirmed strong and approximately linear correlations with reddening of the {\lambda}13177 {\AA}, {\lambda}14680 {\AA} and {\lambda}15272 {\AA} DIBs, extending them to higher reddening values and strengthening their link to interstellar matter. Modelling of the {\lambda}14680 {\AA} DIB profiles revealed intrinsic variations, including line broadening, linked to their formation processes. This effect is particularly pronounced in the Galactic Centre (GC) environment, where multiple diffuse molecular clouds along the line of sight contribute to line broadening. We have detected one new DIB candidate at {\lambda}14795 {\AA} on sightlines with high reddening.

==> readme.txt <==
% readme.txt
%
% This work consists of all the files listed in readme.txt
%

%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

DIBs_paper.tex      Final version of paper, LaTeX                       format
DIBs_paper.pdf      Final version of paper, PDF                       format
Bibliography.bib    List of Bibliography used in                        the paper

Figures             Folder with all figures used in                     the paper included
